Stealing Machine Learning Models via Prediction APIs

Machine learning (ML) models may be deemed confidential due to their sensitive training data, commercial value, or use in security applications. Increasingly often, confidential ML models are being deployed with publicly accessible query interfaces. ML-as-a-service ("predictive analytics") systems are an example: Some allow users to train models on potentially sensitive data and charge others for access on a pay-per-query basis. The tension between model confidentiality and public access motivates our investigation of model extraction attacks. In such attacks, an adversary with black-box access, but no prior knowledge of an ML model's parameters or training data, aims to duplicate the functionality of (i.e., "steal") the model. Unlike in classical learning theory settings, ML-as-a-service offerings may accept partial feature vectors as inputs and include confidence values with predictions. Given these practices, we show simple, efficient attacks that extract target ML models with near-perfect fidelity for popular model classes including logistic regression, neural networks, and decision trees. We demonstrate these attacks against the online services of BigML and Amazon Machine Learning. We further show that the natural countermeasure of omitting confidence values from model outputs still admits potentially harmful model extraction attacks. Our results highlight the need for careful ML model deployment and new model extraction countermeasures.

==> data/regression/bin/base_adapt-local.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.679625,0.356807120223,0.675125,0.326146862689,0.723875,0.325201900428,0.724208333333,0.290410625834
1.0,0.4754875,0.394843526299,0.517416666667,0.3428955036,0.579091666667,0.350260036635,0.582333333333,0.319298275737
2.0,0.132019166667,0.0833492328457,0.180620833333,0.0566991180058,0.311708333333,0.211839262801,0.326583333333,0.17036600714
5.0,0.054349375,0.0589994919878,0.0713916666667,0.0293134058732,0.284089583333,0.232039050727,0.280904166667,0.201177665011
10.0,0.0165483333333,0.0275386228273,0.0195208333333,0.0148229826949,0.273411666667,0.236055622535,0.268070833333,0.21065356726
20.0,0.00798125,0.018592692631,0.0046625,0.0041321717958,0.271703333333,0.236843907927,0.265366666667,0.212941759774
50.0,0.000840416666667,0.00192020719187,0.000695833333333,0.000535785378881,0.270536666667,0.237420302534,0.265208333333,0.213085622299
100.0,0.000295625,0.000651689267244,0.000166666666667,0.000154560308258,0.270536666667,0.237420302534,0.265208333333,0.213085622299


==> data/regression/bin/base_adapt-oracle.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.765916666667,0.281141855752,0.67975,0.323709649995,0.76125,0.278327482473,0.733625,0.281976330641
1.0,0.504825,0.372963993179,0.5325,0.333475636291,0.55425,0.340442267499,0.605083333333,0.298972952604
2.0,0.154233333333,0.152637054988,0.20495,0.101814762355,0.306816666667,0.172726681173,0.352541666667,0.156720286702
5.0,0.05738375,0.0626216659001,0.0749,0.0399991354073,0.262304166667,0.17880211352,0.284283333333,0.193399652418
10.0,0.01945625,0.0278374730673,0.0196875,0.0122203829898,0.246536666667,0.185099730026,0.264558333333,0.207109039149
20.0,0.00907041666667,0.0141099800612,0.0067625,0.00306496499436,0.244245,0.186177539932,0.2622875,0.209086838643
50.0,0.00620958333333,0.0122179923607,0.00294166666667,0.00194034289639,0.244078333333,0.186263156843,0.262170833333,0.209202124111
100.0,0.00243291666667,0.00458677580948,0.00138333333333,0.000763034876151,0.243578333333,0.186511506161,0.262158333333,0.209214612533


==> data/regression/bin/base_lowd-meek.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.437333333333,0.171796067734,0.512041666667,0.124289473665,0.323515,0.16212368568,0.30565,0.141499632302
1.0,0.437333333333,0.171796067734,0.512041666667,0.124289473665,0.323515,0.16212368568,0.30565,0.141499632302
2.0,0.437333333333,0.171796067734,0.512041666667,0.124289473665,0.323515,0.16212368568,0.30565,0.141499632302
5.0,0.437333333333,0.171796067734,0.512041666667,0.124289473665,0.323515,0.16212368568,0.30565,0.141499632302
10.0,0.298783333333,0.265256617364,0.377891666667,0.278530625062,0.306515,0.162648699529,0.284233333333,0.137770270126
20.0,0.0328833333333,0.072949535449,0.0874208333333,0.18804068704,0.128229208333,0.127210500108,0.155048625,0.147526629085
50.0,0.0,0.0,0.0,0.0,0.110657166667,0.110376922239,0.121859458333,0.110049786317
100.0,0.0,0.0,0.0,0.0,0.0989346666667,0.113253422226,0.103939875,0.116537282916


==> data/regression/bin/base_passive.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.679666666667,0.353630771034,0.646208333333,0.355024879312,0.721875,0.324185429513,0.713541666667,0.311107159883
1.0,0.486336666667,0.391009506392,0.496666666667,0.358597460795,0.580508333333,0.353581852754,0.57575,0.330023010561
2.0,0.1525325,0.132622911019,0.156266666667,0.0668403238239,0.3217,0.214208356513,0.311625,0.188899402792
5.0,0.06286475,0.0648504642384,0.0762708333333,0.0266994144625,0.282462083333,0.225899922052,0.280733333333,0.206766097049
10.0,0.0400595833333,0.0532094557292,0.0337125,0.0141300009584,0.277255833333,0.227461147304,0.270366666667,0.214536398751
20.0,0.0238116666667,0.035212859709,0.0193166666667,0.00787340812835,0.27262,0.22938702448,0.268066666667,0.216383645921
50.0,0.0110808333333,0.0185125774625,0.0067625,0.00293212273788,0.269828333333,0.23067480775,0.267233333333,0.217135295125
100.0,0.00408,0.00606323346079,0.003525,0.00147570604571,0.268953333333,0.231122101688,0.267070833333,0.217270095885


==> data/regression/bin/base_summary.dat <==
Q_by_U,best L_test_bar,best L_unif_bar,mean_budget
0.500000,56.266667,48.795833,20
1.000000,56.266667,50.333333,41
2.000000,86.798083,84.373333,82
5.000000,94.565062,92.860833,206
10.000000,98.345167,98.047917,413
20.000000,99.201875,99.533750,826
50.000000,100.000000,100.000000,2066
100.000000,100.000000,100.000000,4133


==> data/regression/bin/extr_binary.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.371691666667,0.222308162462,0.350583333333,0.146533817674,0.24221875,0.146313901262,0.215667083333,0.116023632524
1.0,0.0,0.0,0.0,0.0,1.98257930721e-10,9.28448224805e-10,3.70087858083e-11,1.72881688724e-10
2.0,0.0,0.0,0.0,0.0,3.984951125e-13,1.26840788084e-12,1.36876166667e-13,3.51578501842e-13
5.0,0.0,0.0,0.0,0.0,1.69358595833e-13,4.51395972238e-13,8.99929083333e-14,2.32610970176e-13
10.0,0.0,0.0,0.0,0.0,1.69229408333e-13,4.51443975877e-13,7.68487775e-14,1.88339532882e-13
20.0,0.0,0.0,0.0,0.0,1.69194457083e-13,4.51456968717e-13,7.642563375e-14,1.88481474341e-13
50.0,0.0,0.0,0.0,0.0,1.69148335833e-13,4.51474152768e-13,7.59484466667e-14,1.88623715815e-13
100.0,0.0,0.0,0.0,0.0,1.69148082083e-13,4.51474247821e-13,6.79054179167e-14,1.62262035001e-13


==> data/regression/bin/extr_passive.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.60345,0.412386960269,0.623708333333,0.377525217609,0.6166125,0.390411859785,0.610583333333,0.389925304457
1.0,0.365817291667,0.453798890711,0.364266666667,0.451424477503,0.367158333606,0.452930483101,0.363575000489,0.451877134687
2.0,0.010637125,0.0466875090195,0.0012625,0.00409133357436,0.00909337524822,0.0387457240863,0.0012027311595,0.00379547755253
5.0,0.0,0.0,0.0,0.0,1.12688216667e-09,2.3064210011e-09,1.19981514583e-09,1.92049617552e-09
10.0,0.0,0.0,0.0,0.0,1.0835791041e-09,2.32226834713e-09,9.84164892029e-10,1.70765731442e-09
20.0,0.0,0.0,0.0,0.0,1.0734532021e-09,2.32650503172e-09,9.78326399238e-10,1.71081929315e-09
50.0,0.0,0.0,0.0,0.0,1.0733548021e-09,2.32655039003e-09,9.78059132571e-10,1.71097167563e-09
100.0,0.0,0.0,0.0,0.0,1.05556588543e-09,2.33303971166e-09,9.62480215904e-10,1.71814242276e-09


==> data/regression/bin/extr_summary.dat <==
Q_by_U,best L_test_bar,best L_unif_bar,mean_budget
0.500000,62.830833,64.941667,20
1.000000,100.000000,100.000000,41
2.000000,100.000000,100.000000,82
5.000000,100.000000,100.000000,206
10.000000,100.000000,100.000000,413
20.000000,100.000000,100.000000,826
50.000000,100.000000,100.000000,2066
100.000000,100.000000,100.000000,4133


==> data/regression/multiclass/ovr/base_adapt-local.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.52675,0.275883726155,0.54725,0.199206573507,0.770928571429,0.172260377786,0.762178571429,0.115417272034
1.0,0.278446428571,0.194984322597,0.3508,0.109346735532,0.720821428571,0.167341194137,0.731928571429,0.0747046224289
2.0,0.154389285714,0.117800528556,0.261260714286,0.0797354704153,0.708357142857,0.165474688243,0.715428571429,0.063283618153
5.0,0.0590939285714,0.058216307076,0.120517857143,0.0419244137328,0.677428571429,0.17437529899,0.678857142857,0.0672897329707
10.0,0.0384025,0.0338172622472,0.0848214285714,0.0327777620297,0.665928571429,0.176046042795,0.65975,0.0762456673242
20.0,0.0263342857143,0.0249230427557,0.0669714285714,0.0355709738927,0.661285714286,0.178334328308,0.6495,0.0781584928207
50.0,0.0200132142857,0.0197899424408,0.0571678571429,0.0336398472645,0.656428571429,0.18020750511,0.643357142857,0.0807643018231
100.0,0.0177346428571,0.0171551017989,0.0535107142857,0.03276017115,0.655178571429,0.180407485902,0.639892857143,0.0802528768001


==> data/regression/multiclass/ovr/base_adapt-oracle.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.530885714286,0.275651123594,0.586535714286,0.189314266714,0.771285714286,0.160890348006,0.76,0.120908761351
1.0,0.343285714286,0.215165774486,0.419185714286,0.134321798343,0.700821428571,0.17041463166,0.689714285714,0.0858748496122
2.0,0.188417857143,0.17587573343,0.284964285714,0.0902585659342,0.679642857143,0.159391524754,0.678892857143,0.082291441703
5.0,0.0558810714286,0.0567192200568,0.132292857143,0.0455293228007,0.653571428571,0.160474392388,0.669,0.0815081065206
10.0,0.0401732142857,0.0398706185281,0.0945392857143,0.0403474936315,0.646535714286,0.161497563481,0.663607142857,0.0819047091293
20.0,0.0297292857143,0.0308944273672,0.0754035714286,0.033000210845,0.644821428571,0.161540143965,0.661892857143,0.0806851638361
50.0,0.0234989285714,0.0272542914497,0.0627285714286,0.0314684633192,0.640535714286,0.163594114927,0.660642857143,0.0802821872637
100.0,0.0219764285714,0.025256551797,0.0557535714286,0.0305118534594,0.639678571429,0.163394582348,0.659607142857,0.0804346848095


==> data/regression/multiclass/ovr/base_passive.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.443428571429,0.295243776827,0.483892857143,0.215782850385,0.8,0.153580132644,0.782,0.109240560233
1.0,0.204060714286,0.170707888217,0.30325,0.100249198429,0.779678571429,0.156302374895,0.751535714286,0.0675047522892
2.0,0.118838214286,0.135301234818,0.200071428571,0.0471774223933,0.733714285714,0.185291056207,0.727392857143,0.0633591459661
5.0,0.0487896428571,0.0444480501326,0.113589285714,0.0251900255102,0.717071428571,0.190658244843,0.696285714286,0.068106983669
10.0,0.03432,0.0324857948077,0.08055,0.0248716203734,0.71425,0.192481840516,0.689464285714,0.0711263875802
20.0,0.0264992857143,0.0258297141913,0.0622678571429,0.0241554793188,0.710714285714,0.194795287627,0.685785714286,0.0725727994809
50.0,0.0233603571429,0.0250146045173,0.0499928571429,0.023603509554,0.709321428571,0.195665358196,0.683464285714,0.0739746492015
100.0,0.0213628571429,0.0244778940879,0.0453,0.0230259325854,0.709285714286,0.195620232875,0.682535714286,0.0743103925355


==> data/regression/multiclass/ovr/base_summary.dat <==
Q_by_U,best L_test_bar,best L_unif_bar,mean_budget
0.500000,55.657143,51.610714,129
1.000000,79.593929,69.675000,260
2.000000,88.116179,79.992857,520
5.000000,95.121036,88.641071,1300
10.000000,96.568000,91.945000,2600
20.000000,97.366571,93.773214,5200
50.000000,97.998679,95.000714,13000
100.000000,98.226536,95.470000,26000


==> data/regression/multiclass/ovr/extr_passive.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.14786305,0.348009799905,0.157992857143,0.344787796984,0.152474712189,0.346404842793,0.152907928389,0.346344195566
1.0,0.0,0.0,0.0,0.0,8.0214175e-08,1.71612424431e-07,7.09017285714e-08,1.40980340175e-07
2.0,0.0,0.0,0.0,0.0,1.13114821429e-08,1.53092140539e-08,9.37290714286e-09,8.70665186029e-09
5.0,0.0,0.0,0.0,0.0,9.0044e-09,9.10436731131e-09,8.13428214286e-09,6.31037667271e-09
10.0,0.0,0.0,0.0,0.0,8.63976428571e-09,8.09459296635e-09,8.045525e-09,6.27581146339e-09
20.0,0.0,0.0,0.0,0.0,8.61405464286e-09,8.12135662785e-09,8.00685285714e-09,6.32386070512e-09
50.0,0.0,0.0,0.0,0.0,8.61006442857e-09,8.12554718159e-09,8.00194353571e-09,6.32999025239e-09
100.0,0.0,0.0,0.0,0.0,8.60932335714e-09,8.12633018194e-09,8.00162567857e-09,6.33039025164e-09


==> data/regression/multiclass/ovr/extr_summary.dat <==
Q_by_U,best L_test_bar,best L_unif_bar,mean_budget
0.500000,85.213695,84.200714,129
1.000000,100.000000,100.000000,260
2.000000,100.000000,100.000000,520
5.000000,100.000000,100.000000,1300
10.000000,100.000000,100.000000,2600
20.000000,100.000000,100.000000,5200
50.000000,100.000000,100.000000,13000
100.000000,100.000000,100.000000,26000


==> data/regression/multiclass/softmax/base_adapt-local.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.447935714286,0.279235794132,0.533107142857,0.199378738529,0.737642857143,0.19472750453,0.708107142857,0.142338966476
1.0,0.19525,0.12312077549,0.300139285714,0.0803640170869,0.67825,0.187143112732,0.665285714286,0.0969428613532
2.0,0.0796464285714,0.0744667686294,0.163971428571,0.0554757917419,0.668821428571,0.189974068451,0.663392857143,0.0987621020742
5.0,0.03118,0.035126258798,0.0630392857143,0.0215425383052,0.665821428571,0.191937127647,0.662428571429,0.10002086517
10.0,0.00531464285714,0.00425331171991,0.0198821428571,0.0114761881916,0.664821428571,0.193400224105,0.660892857143,0.100563533324
20.0,0.0012455,0.00202180023211,0.00501428571429,0.00349578463354,0.664464285714,0.193930304517,0.660535714286,0.101125975942
50.0,0.000222992857143,0.000552955320417,0.001075,0.000603338923941,0.664464285714,0.193930304517,0.6605,0.101182120103
100.0,0.00012965,0.000402291239118,0.000475,0.000368030472341,0.664464285714,0.193930304517,0.6605,0.101182120103


==> data/regression/multiclass/softmax/base_adapt-oracle.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.534832142857,0.262283318806,0.561892857143,0.196790377829,0.716607142857,0.199286287122,0.725107142857,0.141126928504
1.0,0.202078571429,0.151305599833,0.325578571429,0.122213607955,0.672928571429,0.186989481861,0.685714285714,0.105262209045
2.0,0.125807142857,0.101850618655,0.207942857143,0.0803397892373,0.66775,0.184232893178,0.680107142857,0.103069442363
5.0,0.0390425,0.0369909895037,0.0789642857143,0.0351066458328,0.662678571429,0.188288732227,0.677928571429,0.10114732133
10.0,0.017735,0.0149169798983,0.0409321428571,0.0165943848845,0.66125,0.18997041593,0.677357142857,0.102013379475
20.0,0.00620607142857,0.00689928222938,0.0200571428571,0.00901036817749,0.65925,0.192906088366,0.676357142857,0.103496105615
50.0,0.00296082142857,0.00371539452869,0.00798928571429,0.00394238318839,0.658928571429,0.193383949801,0.676142857143,0.103509045252
100.0,0.00121067857143,0.00178561316107,0.00433214285714,0.00199213696665,0.658928571429,0.193383949801,0.676142857143,0.103509045252


==> data/regression/multiclass/softmax/base_passive.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.415114285714,0.304650414075,0.467964285714,0.219704425169,0.738535714286,0.189230864695,0.716285714286,0.14158814951
1.0,0.141228571429,0.120246368692,0.244735714286,0.0656118467868,0.697178571429,0.184296743164,0.686785714286,0.100041547491
2.0,0.0751535714286,0.07523462103,0.146260714286,0.0427060997591,0.6845,0.181521643731,0.684214285714,0.0997154369561
5.0,0.0378282142857,0.0360145860385,0.0661107142857,0.0176910053677,0.679035714286,0.18061313869,0.681178571429,0.0967356684001
10.0,0.0165103571429,0.0158914571574,0.0351285714286,0.00897897771555,0.6775,0.182587845785,0.6805,0.0979425852222
20.0,0.0079415,0.00744586323548,0.0177178571429,0.00529872313267,0.676321428571,0.184500687875,0.680071428571,0.0987134845946
50.0,0.00251489285714,0.00319485541076,0.00765714285714,0.00195364651201,0.675892857143,0.185197643321,0.679785714286,0.0992321798118
100.0,0.00132032142857,0.00201532576334,0.00393928571429,0.00153351586831,0.675821428571,0.185314800421,0.679785714286,0.0992321798118


==> data/regression/multiclass/softmax/base_summary.dat <==
Q_by_U,best L_test_bar,best L_unif_bar,mean_budget
0.500000,58.488571,53.203571,129
1.000000,85.877143,75.526429,260
2.000000,92.484643,85.373929,520
5.000000,96.882000,93.696071,1300
10.000000,99.468536,98.011786,2600
20.000000,99.875450,99.498571,5200
50.000000,99.977701,99.892500,13000
100.000000,99.987035,99.952500,26000


==> data/regression/multiclass/softmax/extr_passive.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.142898857143,0.3499100929,0.143335714286,0.349735435941,0.143021089752,0.349860471703,0.143312879843,0.349744143553
1.0,0.0,0.0,0.0,0.0,3.04967435714e-07,1.40318329694e-06,5.67332782143e-07,2.57156594401e-06
2.0,0.0,0.0,0.0,0.0,1.98790611071e-08,3.09047336365e-08,5.76473717857e-08,1.11654178243e-07
5.0,0.0,0.0,0.0,0.0,1.94110453929e-08,3.10734768245e-08,5.69648075e-08,1.11948521419e-07
10.0,0.0,0.0,0.0,0.0,1.91251738214e-08,3.12040073561e-08,5.66118896429e-08,1.12106803685e-07
20.0,0.0,0.0,0.0,0.0,1.91245645036e-08,3.12043805868e-08,5.66093086071e-08,1.12108106442e-07
50.0,0.0,0.0,0.0,0.0,1.91245643964e-08,3.12043806525e-08,5.66092928929e-08,1.12108114376e-07
100.0,0.0,0.0,0.0,0.0,1.912448986e-08,3.12044263318e-08,5.66085008464e-08,1.1210851424e-07


==> data/regression/multiclass/softmax/extr_summary.dat <==
Q_by_U,best L_test_bar,best L_unif_bar,mean_budget
0.500000,85.710114,85.666429,129
1.000000,100.000000,100.000000,260
2.000000,100.000000,100.000000,520
5.000000,100.000000,100.000000,1300
10.000000,100.000000,100.000000,2600
20.000000,100.000000,100.000000,5200
50.000000,100.000000,100.000000,13000
100.000000,100.000000,100.000000,26000


==> data/regression/rounding/extr_passive.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.142898857143,0.3499100929,0.143335714286,0.349735435941,0.143021089752,0.349860471703,0.143312879843,0.349744143553
1.0,0.0,0.0,0.0,0.0,3.04967435714e-07,1.40318329694e-06,5.67332782143e-07,2.57156594401e-06
2.0,0.0,0.0,0.0,0.0,1.98790611071e-08,3.09047336365e-08,5.76473717857e-08,1.11654178243e-07
5.0,0.0,0.0,0.0,0.0,1.94110453929e-08,3.10734768245e-08,5.69648075e-08,1.11948521419e-07
10.0,0.0,0.0,0.0,0.0,1.91251738214e-08,3.12040073561e-08,5.66118896429e-08,1.12106803685e-07
20.0,0.0,0.0,0.0,0.0,1.91245645036e-08,3.12043805868e-08,5.66093086071e-08,1.12108106442e-07
50.0,0.0,0.0,0.0,0.0,1.91245643964e-08,3.12043806525e-08,5.66092928929e-08,1.12108114376e-07
100.0,0.0,0.0,0.0,0.0,1.912448986e-08,3.12044263318e-08,5.66085008464e-08,1.1210851424e-07


==> data/regression/rounding/extr_passive_r2.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.1505625,0.34686786019,0.172110714286,0.339127482708,0.154994642857,0.345099446428,0.169418571429,0.340112003125
1.0,0.003218,0.00360452132744,0.0169571428571,0.0231026193408,0.00695035714286,0.00325763222749,0.0198225,0.0259931876549
2.0,0.00116225,0.00186343112152,0.00463571428571,0.00226103868131,0.00457735714286,0.00212314793601,0.00744321428571,0.00313244205689
5.0,0.000461392857143,0.000749141381816,0.00206428571429,0.000949140319942,0.00405942857143,0.0020031712078,0.00577071428571,0.00291444546131
10.0,0.000259321428571,0.000517495345291,0.00130357142857,0.000642251699023,0.00394171428571,0.00194739840845,0.00550285714286,0.00291323317828
20.0,0.000164875,0.000408835664352,0.000921428571429,0.000536760882422,0.00389396428571,0.00191936422662,0.00537178571429,0.00293419014572
50.0,4.2725e-05,0.000107201621206,0.000689285714286,0.0003857638857,0.00387764285714,0.00191117561453,0.00534142857143,0.0029282292483
100.0,3.38678571429e-05,7.47052018344e-05,0.000571428571429,0.000384389258488,0.00387303571429,0.00191051553406,0.00532607142857,0.00294271417388


==> data/regression/rounding/extr_passive_r3.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.143785464286,0.349551015778,0.146346428571,0.34852029607,0.1443635,0.349316290512,0.145986928571,0.348666383045
1.0,0.000446142857143,0.00129778929377,0.00388928571429,0.0117901696124,0.001059,0.00151359531768,0.00430335714286,0.0134540547797
2.0,8.29928571429e-05,0.000155205442027,0.000464285714286,0.000304975743432,0.000564785714286,0.000216481334917,0.000794071428571,0.000372251060497
5.0,1.84285714286e-05,4.82581810765e-05,0.000192857142857,0.000127974806194,0.000511357142857,0.000195130398577,0.000651321428571,0.000344135049651
10.0,8.83928571429e-06,2.5560171854e-05,0.000125,0.000121376039057,0.000494964285714,0.000189482468496,0.000626214285714,0.000356878566496
20.0,8.10714285714e-06,2.55092270221e-05,9.64285714286e-05,0.000120954958728,0.000489428571429,0.000186868255458,0.000606892857143,0.000352617086865
50.0,8.10714285714e-06,2.55092270221e-05,7.14285714286e-05,0.000122057196362,0.00048825,0.000186285231567,0.000605178571429,0.000353498742529
100.0,5.89285714286e-06,1.64275232585e-05,6.42857142857e-05,0.000120161456009,0.0004875,0.000186635530992,0.000603107142857,0.000355327850552


==> data/regression/rounding/extr_passive_r4.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.142909928571,0.349905571033,0.143567857143,0.349640854565,0.143107107143,0.349825273344,0.143480832143,0.349675782185
1.0,0.000289367857143,0.00144594133428,0.00277857142857,0.0121045846433,0.000415096428571,0.00166545088607,0.00316616071429,0.0138263592364
2.0,7.32142857143e-07,3.80432588091e-06,3.92857142857e-05,5.56730616719e-05,6.08678571429e-05,1.85690997853e-05,8.46857142857e-05,4.12336522956e-05
5.0,7.32142857143e-07,3.80432588091e-06,7.14285714286e-06,2.57539376819e-05,5.77035714286e-05,1.85026153005e-05,6.98142857143e-05,3.40730173334e-05
10.0,7.32142857143e-07,3.80432588091e-06,7.14285714286e-06,2.57539376819e-05,5.58714285714e-05,1.97890456195e-05,6.58714285714e-05,3.60541047509e-05
20.0,7.32142857143e-07,3.80432588091e-06,3.57142857143e-06,1.8557687224e-05,5.55392857143e-05,1.98097980679e-05,6.49142857143e-05,3.67549968837e-05
50.0,7.32142857143e-07,3.80432588091e-06,3.57142857143e-06,1.8557687224e-05,5.53964285714e-05,1.98205607918e-05,6.45928571429e-05,3.68920425854e-05
100.0,7.32142857143e-07,3.80432588091e-06,3.57142857143e-06,1.8557687224e-05,5.53571428571e-05,1.98365360702e-05,6.4425e-05,3.70235892468e-05


==> data/regression/rounding/extr_passive_r5.dat <==
Q_by_U,L_test_bar,L_test_std,L_unif_bar,L_unif_std,L_test_TV_bar,L_test_TV_std,L_unif_TV_bar,L_unif_TV_std
0.5,0.14290175,0.349908913158,0.143410714286,0.349705259917,0.143034641786,0.349854933816,0.143329657143,0.349737290976
1.0,1.42857142857e-05,7.42307488958e-05,0.000382142857143,0.00176109819054,3.08542857143e-05,9.94114562394e-05,0.000445736071429,0.0020024712197
2.0,0.0,0.0,0.0,0.0,6.67535714286e-06,2.40423656155e-06,1.10589285714e-05,1.27407760302e-05
5.0,0.0,0.0,0.0,0.0,6.29214285714e-06,2.36914595393e-06,7.39821428571e-06,3.50982605753e-06
10.0,0.0,0.0,0.0,0.0,6.17857142857e-06,2.42234348497e-06,7.0525e-06,3.54886865776e-06
20.0,0.0,0.0,0.0,0.0,6.1575e-06,2.44212528197e-06,6.88428571429e-06,3.62540680335e-06
50.0,0.0,0.0,0.0,0.0,6.1475e-06,2.44762658362e-06,6.78571428571e-06,3.70621816158e-06
100.0,0.0,0.0,0.0,0.0,6.145e-06,2.45007944478e-06,6.77035714286e-06,3.71957705175e-06


==> data/svm/active.dat <==
Q_by_U	 L_unif_bar	 L_test_bar	 L_unif_std	 L_test_std
1   0.6998  0.7619  0.1989  0.2047
2   0.6078  0.6434  0.2517  0.2974
5   0.0718  0.0790  0.0207  0.0688
8   0.0277  0.0190  0.0085  0.0032
10  0.0132  0.0118  0.0046  0.0073
20  0.0068  0.0047  0.0022  0.0009
50  0.0047  0.0029  0.0012  0.0013
80  0.0038  0.0019  0.0014  0.0003
100 0.0033  0.0016  0.0014  0.0000


==> data/svm/online.dat <==
Q_by_U	 L_unif_bar	 L_test_bar	 L_unif_std	 L_test_std
1   0.3734  0.4155  0.0911  0.1767
2   0.3498  0.3442  0.0838  0.1080
5   0.1092  0.1203  0.0288  0.0555
8   0.0652  0.0584  0.0321  0.0498
10  0.0384  0.0197  0.0112  0.0130
20  0.0175  0.0074  0.0058  0.0031
50  0.0079  0.0050  0.0031  0.0011
80  0.0080  0.0042  0.0028  0.0009
100    0.0058  0.0041  0.0019  0.0007


==> data/svm/uniform.dat <==
Q_by_U     L_unif_bar  L_test_bar  L_unif_std  L_test_std
1   0.5117  0.5767  0.0798  0.1160
2   0.4295  0.4661  0.1284  0.1579
5   0.1650  0.1615  0.0547  0.0720
8   0.0870  0.0834  0.0269  0.0308
10  0.0704  0.0663  0.0264  0.0314
20  0.0256  0.0124  0.0090  0.0045
50  0.0119  0.0060  0.0034  0.0026
80  0.0100  0.0048  0.0030  0.0022
100 0.0090  0.0042  0.0023  0.0013

